Gas Accretion from a Circumbinary Disk

A new computational scheme is developed to study gas accretion from a circumbinary disk. The scheme decomposes the gas velocity into two components one of which denotes the Keplerian rotation and the other of which does the deviation from it. This scheme enables us to solve the centrifugal balance of a gas disk against gravity with better accuracy, since the former inertia force cancels the gravity. It is applied to circumbinary disk rotating around binary of which primary and secondary has mass ratio, 1.4:0.95. The gravity is reduced artificially softened only in small circular regions around the primary and secondary. The radii are 7% of the binary separation and much smaller than those in the previous grid based simulations. 7 Models are constructed to study dependence on the gas temperature and the initial inner radius of the disk. The gas accretion shows both fast and slow time variations while the binary is assumed to have a circular orbit. The time variation is due to oscillation of spiral arms in the circumbinary disk. The masses of primary and secondary disks increase while oscillating appreciably. The mass accretion rate tends to be higher for the primary disk although the secondary disk has a higher accretion rate in certain periods. The primary disk is perturbed intensely by the impact of gas flow so that the outer part is removed. The secondary disk is quiet in most of time on the contrary. Both the primary and secondary disks have traveling spiral waves which transfer angular momentum within them.

==> metadata.txt <==

Title: Gas Accretion from a Circumbinary Disk
Authors: Tomoyuki Hanawa, Yasuhiro Ochi, Koichi Ando
Comments: 41 pages, 25 PostScript figures, uses AASTeX, to appear in ApJ

A new computational scheme is developed to study
gas accretion from a circumbinary disk.
The scheme decomposes the gas velocity into two 
components one of which denotes the Keplerian
rotation and the other of which does the deviation
from it.  This scheme enables us to solve the
centrifugal balance of a gas disk against gravity with
better accuracy, since the former inertia force 
cancels the gravity.
It is applied to circumbinary disk rotating around binary of which
primary and secondary has mass ratio, 1.4:0.95.
The gravity is reduced artificially softened only in small 
circular regions around the primary and secondary.  The radii
are 7% of the binary separation and much smaller than
those in the previous grid based simulations. 
7 Models are constructed to study dependence on the
gas temperature and the initial inner radius of the
disk.  The gas accretion shows both fast and slow 
time variations while the binary is assumed to have
a circular orbit.  The time variation is due to
oscillation of spiral arms in the circumbinary disk.
The masses of primary and secondary disks increase
while oscillating appreciably.  The mass accretion rate 
tends to be higher for the primary disk although the 
secondary disk has a higher accretion rate in certain 
periods.  The primary disk is perturbed 
intensely by the impact of gas flow so that 
the outer part is removed.  The secondary disk is 
quiet in most of time on the contrary.  Both the primary and secondary 
disks have traveling spiral waves which transfer angular
momentum within them.


